High Dimensional Quantum Eavesdropping: A Hypothetical Attack on BB84 & SSP

Quantum key distribution algorithms are considered secure because they leverage quantum phenomena to provide security. As such, eavesdroppers can be detected by analyzing the error rate in the shared key obtained by the parties performing the key exchange. Nevertheless, this paper developed and investigated a novel attack strategy capable of being undetected through error analysis of the shared key. Said attack entails an eavesdropper measuring the quantum channel (i.e., the channel used to transmit quantum particles between two parties) using a higher dimension than that used by the legitimate parties. By measuring a particle in a dimension that spans all possible states in a given quantum key distribution algorithm, the collapsed state of the measured particle should be undetectable when measured in the lower dimension. To analyze the proposed high-dimensional eavesdropping attack, the simulator Cirq was used to model the attack on BB84, a four-dimensional variant of BB84, and the Six-State Protocol. The results of these simulations show the efficiency of this attack, with an eavesdropper being undetectable through quantum bit error rate analysis in each algorithm This promotes the need for further analysis of the high-dimensional eavesdropping attack on physical hardware and other quantum key distribution algorithms

==> sections/results/text/bb84-res-100bits.txt <==
/home/chrisdunne/anaconda3/envs/masters/bin/python /home/chrisdunne/IdeaProjects/Masters/masters/simulation/sim/bb84test.py
Control Group
BB84 (100 Bits, 0.0 Noise)
Alice's Sift Key:
	00101100010010100110011000111010101101111111
Bob's Sift Key:
	00101100010010100110011000111010101101111111

Length of Key: 44/100 bits
Number of Mismatching Key Bits: 0 (0.0)%
---------------------------------
Control Group with Eve
BB84 (100 Bits, 0.0 Noise)
Alice's Sift Key:
	00101100010010100110011000111010101101111111
Bob's Sift Key:
	00011100110010000101011101110010111111111110

Length of Key: 44/100 bits
Number of Mismatching Key Bits: 12 (27.273)%

Eve's Knowledge of Alice's Key: 75.0%
Eve's Knowledge of Bob's Key:   79.545%
Eve's Sift Key:
	00111100110010100101011001111100101111011010
---------------------------------

Scenario 1
BB84 (100 Bits, 0.0 Noise)
Alice's Sift Key:
	00101100010010100110011000111010101101111111
Bob's Sift Key:
	00101100010010100110011000111010101101111111

Length of Key: 44/100 bits
Number of Mismatching Key Bits: 0 (0.0)%
---------------------------------
Scenario 1 with Eve
BB84 (100 Bits, 0.0 Noise)
Alice's Sift Key:
	00101100010010100110011000111010101101111111
Bob's Sift Key:
	00101100010010100110011000111010101101111111

Length of Key: 44/100 bits
Number of Mismatching Key Bits: 0 (0.0)%

Eve's Knowledge of Alice's Key: 100.0%
Eve's Knowledge of Bob's Key:   100.0%
Eve's Sift Key:
	00101100010010100110011000111010101101111111
---------------------------------
How many results measured are the same.
Uniform Control without Eve Results:    		25/25
Uniform Scenario 1 without Eve Results: 		25/25
Uniform Scenario 1 with Eve Results:    		25/25
Uniform Scenario 2 without Eve Results: 		25/25
Uniform Scenario 2 with Eve Results:    		25/25

Sifted Bob Keys that match Control
Identical Control with Eve Results:       		0/25
Identical Scenario 1 without Eve Results: 		25/25
Identical Scenario 1 with Eve Results:    		25/25
Identical Scenario 2 without Eve Results: 		25/25
Identical Scenario 2 with Eve Results:    		25/25

Scenarios identical with control group without Eve:
	- Control with Eve:       	False
	- Scenario 1 without Eve: 	True
	- Scenario 1 with Eve:    	True
	- Scenario 2 without Eve: 	True
	- Scenario 2 with Eve:    	True

Average QBER (Control):             	0.0%
Average QBER (Control with Eve):    	20.364%
Average QBER (Scenario 1):          	0.0%
Average QBER (Scenario 1 with Eve): 	0.0%
Average QBER (Scenario 2):          	0.0%
Average QBER (Scenario 2 with Eve): 	0.0%

Process finished with exit code 0


==> sections/results/text/bb84-res.txt <==
/home/chrisdunne/anaconda3/envs/masters/bin/python /home/chrisdunne/IdeaProjects/Masters/masters/simulation/sim/bb84test.py
Control Group
BB84 (200 Bits, 0.0 Noise)
Alice's Sift Key:
	1111100111011100000101101000111011011110110110011101010110111010101001100101001010111011001100101101000010000
Bob's Sift Key:
	1111100111011100000101101000111011011110110110011101010110111010101001100101001010111011001100101101000010000

Length of Key: 109/200 bits
Number of Mismatching Key Bits: 0 (0.0)%
---------------------------------
Control Group with Eve
BB84 (200 Bits, 0.0 Noise)
Alice's Sift Key:
	1111100111011100000101101000111011011110110110011101010110111010101001100101001010111011001100101101000010000
Bob's Sift Key:
	1101000101011000000011101000111011011111111101101101010110111011101011000101001100001001001000101111000010010

Length of Key: 109/200 bits
Number of Mismatching Key Bits: 23 (21.101)%

Eve's Knowledge of Alice's Key: 66.055%
Eve's Knowledge of Bob's Key:   76.147%
Eve's Sift Key:
	1010000101000000000011100010000011110110111100011001010110111011111001000001000101001101000000101111100011010
---------------------------------

Scenario 1
BB84 (200 Bits, 0.0 Noise)
Alice's Sift Key:
	1111100111011100000101101000111011011110110110011101010110111010101001100101001010111011001100101101000010000
Bob's Sift Key:
	1111100111011100000101101000111011011110110110011101010110111010101001100101001010111011001100101101000010000

Length of Key: 109/200 bits
Number of Mismatching Key Bits: 0 (0.0)%
---------------------------------
Scenario 1 with Eve
BB84 (200 Bits, 0.0 Noise)
Alice's Sift Key:
	1111100111011100000101101000111011011110110110011101010110111010101001100101001010111011001100101101000010000
Bob's Sift Key:
	1111100111011100000101101000111011011110110110011101010110111010101001100101001010111011001100101101000010000

Length of Key: 109/200 bits
Number of Mismatching Key Bits: 0 (0.0)%

Eve's Knowledge of Alice's Key: 100.0%
Eve's Knowledge of Bob's Key:   100.0%
Eve's Sift Key:
	1111100111011100000101101000111011011110110110011101010110111010101001100101001010111011001100101101000010000
---------------------------------
Average Eve Knowledge in Control
Alice Knowledge: 	74.86%
Bob Knowledge:   	75.96%

How many results measured are the same.
Uniform Control without Eve Results:    		25/25
Uniform Scenario 1 without Eve Results: 		25/25
Uniform Scenario 1 with Eve Results:    		25/25
Uniform Scenario 2 without Eve Results: 		25/25
Uniform Scenario 2 with Eve Results:    		25/25

Sifted Bob Keys that match Control
Identical Control with Eve Results:       		0/25
Identical Scenario 1 without Eve Results: 		25/25
Identical Scenario 1 with Eve Results:    		25/25
Identical Scenario 2 without Eve Results: 		25/25
Identical Scenario 2 with Eve Results:    		25/25

Scenarios identical with control group without Eve:
	- Control with Eve:       	False
	- Scenario 1 without Eve: 	True
	- Scenario 1 with Eve:    	True
	- Scenario 2 without Eve: 	True
	- Scenario 2 with Eve:    	True

Average QBER (Control):             	0.0%
Average QBER (Control with Eve):    	25.03%
Average QBER (Scenario 1):          	0.0%
Average QBER (Scenario 1 with Eve): 	0.0%
Average QBER (Scenario 2):          	0.0%
Average QBER (Scenario 2 with Eve): 	0.0%

Process finished with exit code 0


==> sections/results/text/hdbb84-res.txt <==
/home/chrisdunne/anaconda3/envs/masters/bin/python /home/chrisdunne/IdeaProjects/Masters/masters/simulation/sim/hd_bb84test.py
Control Group
HD BB84 (200 Bits, 0.0 Noise)
Alice's Sift Key:
	011100011001111000000100010110111100111001000111001010010010000111010001010100
Bob's Sift Key:
	011100011001111000000100010110111100111001000111001010010010000111010001010100

Length of Key: 78/200
Number of Mismatching Key Bits: 0 (0.0)%
---------------------------------
Control Group with Eve
HD BB84 (200 Bits, 0.0 Noise)
Alice's Sift Key:
	011100011001111000000100010110111100111001000111001010010010000111010001010100
Bob's Sift Key:
	111000011011111000100100011010111110011001000110001000001001000101100001011100

Length of Key: 78/200
Number of Mismatching Key Bits: 18 (23.077)%

Eve's Knowledge of Alice's Key: 73.077%
Eve's Knowledge of Bob's Key:   78.205%
Eve's Sift Key:
	111100011011111000010100100010111100001001000100001001000100000100110001001000
---------------------------------

Scenario 1
HD BB84 (200 Bits, 0.0 Noise)
Alice's Sift Key:
	011100011001111000000100010110111100111001000111001010010010000111010001010100
Bob's Sift Key:
	011100011001111000000100010110111100111001000111001010010010000111010001010100

Length of Key: 78/200
Number of Mismatching Key Bits: 0 (0.0)%
---------------------------------
Scenario 1 with Eve
HD BB84 (200 Bits, 0.0 Noise)
Alice's Sift Key:
	011100011001111000000100010110111100111001000111001010010010000111010001010100
Bob's Sift Key:
	011100011001111000000100010110111100111001000111001010010010000111010001010100

Length of Key: 78/200
Number of Mismatching Key Bits: 0 (0.0)%

Eve's Knowledge of Alice's Key: 100.0%
Eve's Knowledge of Bob's Key:   100.0%
Eve's Sift Key:
	011100011001111000000100010110111100111001000111001010010010000111010001010100
---------------------------------
Average Eve Knowledge in Control
Alice Knowledge: 	76.26%
Bob Knowledge:   	77.9%

How many results measured are the same.
Uniform Control without Eve Results:    		25/25
Uniform Scenario 1 without Eve Results: 		25/25
Uniform Scenario 1 with Eve Results:    		25/25
Uniform Scenario 2 without Eve Results: 		25/25
Uniform Scenario 2 with Eve Results:    		25/25

Sifted Bob Keys that match Control
Identical Control with Eve Results:       		0/25
Identical Scenario 1 without Eve Results: 		25/25
Identical Scenario 1 with Eve Results:    		25/25
Identical Scenario 2 without Eve Results: 		25/25
Identical Scenario 2 with Eve Results:    		25/25

Scenarios identical with control group without Eve:
	- Control with Eve:       	False
	- Scenario 1 without Eve: 	True
	- Scenario 1 with Eve:    	True
	- Scenario 2 without Eve: 	True
	- Scenario 2 with Eve:    	True

Average QBER (Control):             	0.0%
Average QBER (Control with Eve):    	23.69%
Average QBER (Scenario 1):          	0.0%
Average QBER (Scenario 1 with Eve): 	0.0%
Average QBER (Scenario 2):          	0.0%
Average QBER (Scenario 2 with Eve): 	0.0%

Process finished with exit code 0


==> sections/results/text/ssp-res.txt <==
/home/chrisdunne/anaconda3/envs/masters/bin/python /home/chrisdunne/IdeaProjects/Masters/masters/simulation/sim/ssptest_v3.py
Control Group
SSP (200 Bits, 0.0 Noise)
Alice's Sift Key:
	011111110000011101011110001100100111111111100001011010010000001000101
Bob's Sift Key:
	011111110000011101011110001100100111111111100001011010010000001000101

Length of Key: 69/200 bits
Number of Mismatching Key Bits: 0 (0.0)%
---------------------------------
Control Group with Eve
SSP (200 Bits, 0.0 Noise)
Alice's Sift Key:
	011111110000011101011110001100100111111111100001011010010000001000101
Bob's Sift Key:
	001010110110111111101101101100100101011101000101001110010100000001101

Length of Key: 69/200 bits
Number of Mismatching Key Bits: 22 (31.884)%

Eve's Knowledge of Alice's Key: 79.71%
Eve's Knowledge of Bob's Key:   56.522%
Eve's Sift Key:
	111111010010111101011110001001100001111111101001010000010000101110101
---------------------------------

Scenario 1
SSP (200 Bits, 0.0 Noise)
Alice's Sift Key:
	011111110000011101011110001100100111111111100001011010010000001000101
Bob's Sift Key:
	011111110000011101011110001100100111111111100001011010010000001000101

Length of Key: 69/200 bits
Number of Mismatching Key Bits: 0 (0.0)%
---------------------------------
Scenario 1 with Eve
SSP (200 Bits, 0.0 Noise)
Alice's Sift Key:
	011111110000011101011110001100100111111111100001011010010000001000101
Bob's Sift Key:
	011111110000011101011110001100100111111111100001011010010000001000101

Length of Key: 69/200 bits
Number of Mismatching Key Bits: 0 (0.0)%

Eve's Knowledge of Alice's Key: 100.0%
Eve's Knowledge of Bob's Key:   100.0%
Eve's Sift Key:
	011111110000011101011110001100100111111111100001011010010000001000101
---------------------------------
Average Eve Knowledge in Control
Alice Knowledge: 	71.42%
Bob Knowledge:   	60.7%

How many results measured are the same.
Uniform Control without Eve Results:    		25/25
Uniform Scenario 1 without Eve Results: 		25/25
Uniform Scenario 1 with Eve Results:    		25/25
Uniform Scenario 2 without Eve Results: 		25/25
Uniform Scenario 2 with Eve Results:    		25/25

Sifted Bob Keys that match Control
Identical Control with Eve Results:       		0/25
Identical Scenario 1 without Eve Results: 		25/25
Identical Scenario 1 with Eve Results:    		25/25
Identical Scenario 2 without Eve Results: 		25/25
Identical Scenario 2 with Eve Results:    		25/25

Scenarios identical with control group without Eve:
	- Control with Eve:       	False
	- Scenario 1 without Eve: 	True
	- Scenario 1 with Eve:    	True
	- Scenario 2 without Eve: 	True
	- Scenario 2 with Eve:    	True

Average QBER (Control):             	0.0%
Average QBER (Control with Eve):    	38.55%
Average QBER (Scenario 1):          	0.0%
Average QBER (Scenario 1 with Eve): 	0.0%
Average QBER (Scenario 2):          	0.0%
Average QBER (Scenario 2 with Eve): 	0.0%

Process finished with exit code 0

